A Hybrid Classical-Quantum framework for solving Free Boundary Value Problems and Applications in Modeling Electric Contact Phenomena

In this paper we elaborate a hybrid classical-quantum framework which allows one to model and solve heat and mass transfer problems occurring in electric contacts. We utilize special functions and Harrow-Hassidim-Lloyd (HHL) quantum algorithm for finding temperature and arc flux functions exactly and approximately for the Stefan type problems. The Stefan type problems we are considering are based on the Generalized Heat Equation with free boundaries. As examples we consider exact and approximate solutions of inverse one-phase and two-phase Stefan problems. An Inverse Generalized One-Phase Stefan Problem is considered as a model problem. Computational experiments were conducted and demonstrated on IBM Quantum Machine.

==> Bibtex/HHLsuevey20.txt <==
FN Clarivate Analytics Web of Science
VR 1.0
PT J
AU Aaronson, Scott
TI Read the fine print
SO NATURE PHYSICS
VL 11
IS 4
BP 291
EP 293
DI 10.1038/nphys3272
PD APR 2015
PY 2015
SN 1745-2473
EI 1745-2481
UT WOS:000352163100002
ER

PT S
AU Ambainis, Andris
BE Durr, C
   Wilke, T
TI Variable time amplitude amplification and quantum algorithms for linear
   algebra problems
SO 29TH INTERNATIONAL SYMPOSIUM ON THEORETICAL ASPECTS OF COMPUTER SCIENCE,
   (STACS 2012)
SE Leibniz International Proceedings in Informatics
VL 14
BP 636
EP 647
DI 10.4230/LIPIcs.STACS.2012.636
PD 2012
PY 2012
CT 29th International Symposium on Theoretical Aspects of Computer Science
   (STACS)
CY FEB 29-MAR 03, 2012
CL Paris, FRANCE
SN 1868-8969
BN 978-3-939897-35-4
UT WOS:000392599400057
ER

PT J
AU Arunachalam, Srinivasan
   Gheorghiu, Vlad
   Jochym-O'Connor, Tomas
   Mosca, Michele
   Srinivasan, Priyaa Varshinee
TI On the robustness of bucket brigade quantum RAM
SO NEW JOURNAL OF PHYSICS
VL 17
AR 123010
DI 10.1088/1367-2630/17/12/123010
PD DEC 7 2015
PY 2015
RI Mosca, Michele/AAR-5076-2020; Srinivasan, Priyaa Varshinee/; Jochym-O'Connor, Tomas/
OI Srinivasan, Priyaa Varshinee/0000-0001-6983-073X; Jochym-O'Connor,
   Tomas/0000-0002-8265-4774
SN 1367-2630
UT WOS:000365958200001
ER

PT J
AU Bang, Jeongho
   Dutta, Arijit
   Lee, Seung-Woo
   Kim, Jaewan
TI Optimal usage of quantum random access memory in quantum machine
   learning
SO PHYSICAL REVIEW A
VL 99
IS 1
AR 012326
DI 10.1103/PhysRevA.99.012326
PD JAN 16 2019
PY 2019
RI Kim, Jaewan/AAV-1548-2020; Lee, Seung-Woo/AAQ-3522-2020
SN 2469-9926
EI 2469-9934
UT WOS:000455815000007
ER

PT S
AU Berry, Dominic W.
   Childs, Andrew M.
   Kothari, Robin
GP IEEE
TI Hamiltonian simulation with nearly optimal dependence on all parameters
SO 2015 IEEE 56TH ANNUAL SYMPOSIUM ON FOUNDATIONS OF COMPUTER SCIENCE
SE Annual IEEE Symposium on Foundations of Computer Science
BP 792
EP 809
DI 10.1109/FOCS.2015.54
PD 2015
PY 2015
CT 56th IEEE Annual Symposium on Foundations of Computer Science (FOCS)
CY OCT 17-20, 2015
CL Berkeley, CA
SP IEEE; IEEE Comp Soc; Microsoft Res; Simons Inst; IEEE Comp Soc Tech Comm
   Math Fdn Comp; ACM Special Interest Grp Algorithms & Computat Theory
RI Berry, Dominic/AAC-5385-2020; Childs, Andrew M/B-6329-2009; Kothari, Robin/; Berry, Dominic/
OI Childs, Andrew M/0000-0002-9903-837X; Kothari,
   Robin/0000-0001-6114-943X; Berry, Dominic/0000-0003-3446-1449
SN 0272-5428
BN 978-1-4673-8191-8
UT WOS:000379204700045
ER

PT J
AU Berry, Dominic W.
   Ahokas, Graeme
   Cleve, Richard
   Sanders, Barry C.
TI Efficient quantum algorithms for simulating sparse Hamiltonians
SO COMMUNICATIONS IN MATHEMATICAL PHYSICS
VL 270
IS 2
BP 359
EP 371
DI 10.1007/s00220-006-0150-x
PD MAR 2007
PY 2007
RI Sanders, Barry C/A-3891-2008; Berry, Dominic/AAC-5385-2020; Berry, Dominic/
OI Sanders, Barry C/0000-0002-8326-8912; Berry, Dominic/0000-0003-3446-1449
SN 0010-3616
EI 1432-0916
UT WOS:000243602800003
ER

PT J
AU Berry, Dominic W.
TI High-order quantum algorithm for solving linear differential equations
SO JOURNAL OF PHYSICS A-MATHEMATICAL AND THEORETICAL
VL 47
IS 10
AR 105301
DI 10.1088/1751-8113/47/10/105301
PD MAR 14 2014
PY 2014
RI Berry, Dominic/AAC-5385-2020; Berry, Dominic/
OI Berry, Dominic/0000-0003-3446-1449
SN 1751-8113
EI 1751-8121
UT WOS:000332005200008
ER

PT J
AU Berry, Dominic W.
   Childs, Andrew M.
   Cleve, Richard
   Kothari, Robin
   Somma, Rolando D.
TI Simulating Hamiltonian Dynamics with a Truncated Taylor Series
SO PHYSICAL REVIEW LETTERS
VL 114
IS 9
AR 090502
DI 10.1103/PhysRevLett.114.090502
PD MAR 3 2015
PY 2015
RI Berry, Dominic/AAC-5385-2020; Childs, Andrew M/B-6329-2009; Kothari, Robin/; Berry, Dominic/
OI Childs, Andrew M/0000-0002-9903-837X; Kothari,
   Robin/0000-0001-6114-943X; Berry, Dominic/0000-0003-3446-1449
SN 0031-9007
EI 1079-7114
UT WOS:000350505900001
PM 25793789
ER

PT J
AU Berry, Dominic W.
   Childs, Andrew M.
TI BLACK-BOX HAMILTONIAN SIMULATION AND UNITARY IMPLEMENTATION
SO QUANTUM INFORMATION & COMPUTATION
VL 12
IS 1-2
BP 29
EP 62
PD JAN 2012
PY 2012
RI Childs, Andrew M/B-6329-2009; Berry, Dominic/AAC-5385-2020; Berry, Dominic/
OI Childs, Andrew M/0000-0002-9903-837X; Berry, Dominic/0000-0003-3446-1449
SN 1533-7146
UT WOS:000300538000004
ER

PT B
AU Berry, Dominic W.
   Childs, Andrew M.
   Cleve, Richard
   Kothari, Robin
   Somma, Rolando D.
GP Assoc Comp Machinery
TI Exponential improvement in precision for simulating sparse Hamiltonians
SO STOC'14: PROCEEDINGS OF THE 46TH ANNUAL 2014 ACM SYMPOSIUM ON THEORY OF
   COMPUTING
BP 283
EP 292
DI 10.1145/2591796.2591854
PD 2014
PY 2014
CT 46th Annual ACM Symposium on Theory of Computing (STOC)
CY MAY 31-JUN 03, 2014
CL New York, NY
SP Assoc Comp Machinery; Assoc Comp Machinery Special Interest Grp
   Algorithms & Computat Theory
RI Berry, Dominic/AAC-5385-2020; Berry, Dominic/; Kothari, Robin/
OI Berry, Dominic/0000-0003-3446-1449; Kothari, Robin/0000-0001-6114-943X
BN 978-1-4503-2710-7
UT WOS:000485547000030
ER

PT J
AU Biamonte, Jacob
   Wittek, Peter
   Pancotti, Nicola
   Rebentrost, Patrick
   Wiebe, Nathan
   Lloyd, Seth
TI Quantum machine learning
SO NATURE
VL 549
IS 7671
BP 195
EP 202
DI 10.1038/nature23474
PD SEP 14 2017
PY 2017
RI Biamonte, Jacob/U-8622-2019
OI Biamonte, Jacob/0000-0002-0590-3327
SN 0028-0836
EI 1476-4687
UT WOS:000410555900032
PM 28905917
ER

PT J
AU Bian, Zhengbing
   Chudak, Fabian
   Israel, Robert
   Lackey, Brad
   Macready, William G.
   Roy, Aidan
TI Discrete optimization using quantum annealing on sparse Ising models
SO FRONTIERS IN PHYSICS
VL 2
AR 56
DI 10.3389/fphy.2014.00056
PD 2014
PY 2014
SN 2296-424X
UT WOS:000215935000056
ER

PT B
AU Brassard, G
   Hoyer, P
GP IEEE COMP SOC
TI An exact quantum polynomial-time algorithm for Simon's problem
SO PROCEEDINGS OF THE FIFTH ISRAELI SYMPOSIUM ON THEORY OF COMPUTING AND
   SYSTEMS
BP 12
EP 23
DI 10.1109/ISTCS.1997.595153
PD 1997
PY 1997
CT 5th Israeli Symposium on Theory of Computing and Systems
CY JUN 17-19, 1997
CL RAMAT GAN, ISRAEL
SP Bar Ilan Univ; Hebrew Univ; Technion; Tel Aviv Univ; Weizmann Inst;
   Algorithm Res; IBM Israel; Intel Israel; Motorola Israel; News DataCom;
   3COM Israel
RI Brassard, Gilles/K-5725-2019; Hoyer, Peter/
OI Hoyer, Peter/0000-0001-9877-268X
BN 0-8186-8038-5
UT WOS:A1997BJ19Y00003
ER

PT J
AU Buhrman, H
   Cleve, R
   Watrous, J
   de Wolf, R
TI Quantum fingerprinting
SO PHYSICAL REVIEW LETTERS
VL 87
IS 16
AR 167902
DI 10.1103/PhysRevLett.87.167902
PD OCT 15 2001
PY 2001
OI Watrous, John/0000-0002-4263-9393
SN 0031-9007
EI 1079-7114
UT WOS:000171637100057
PM 11690244
ER

PT J
AU Cai, Jian-Feng
   Candes, Emmanuel J.
   Shen, Zuowei
TI A SINGULAR VALUE THRESHOLDING ALGORITHM FOR MATRIX COMPLETION
SO SIAM JOURNAL ON OPTIMIZATION
VL 20
IS 4
BP 1956
EP 1982
DI 10.1137/080738970
PD 2010
PY 2010
RI Cai, Jian-Feng/A-2613-2012; Cai, Jian-Feng/L-1808-2016; Shen, Zuowei/A-9455-2012
OI Cai, Jian-Feng/0000-0003-2571-570X; 
SN 1052-6234
EI 1095-7189
UT WOS:000277836700014
ER

PT J
AU Cai, X. -D.
   Weedbrook, C.
   Su, Z. -E.
   Chen, M. -C.
   Gu, Mile
   Zhu, M. -J.
   Li, Li
   Liu, Nai-Le
   Lu, Chao-Yang
   Pan, Jian-Wei
TI Experimental Quantum Computing to Solve Systems of Linear Equations
SO PHYSICAL REVIEW LETTERS
VL 110
IS 23
AR 230501
DI 10.1103/PhysRevLett.110.230501
PD JUN 6 2013
PY 2013
RI Gu, Mile/B-1994-2013; Chen, Ming-Cheng/AAN-9647-2020; Gu, Mile/AAH-7813-2020; Cai, Xin-Dong/J-9496-2013; Lu, Chao-Yang/D-8481-2011; Pan, Jian-Wei/A-2332-2010
OI Gu, Mile/0000-0002-5459-4313; Gu, Mile/0000-0002-5459-4313; Lu,
   Chao-Yang/0000-0002-8227-9177; Pan, Jian-Wei/0000-0002-6100-5142
SN 0031-9007
UT WOS:000320163600001
PM 25167475
ER

PT S
AU Chi, DP
   Kim, J
BE Williams, CP
TI Quantum database search by a single query
SO QUANTUM COMPUTING AND QUANTUM COMMUNICATIONS
SE LECTURE NOTES IN COMPUTER SCIENCE
VL 1509
BP 148
EP 151
PD 1999
PY 1999
CT 1st NASA International Conference on Quantum Computing and Quantum
   Communications (QCQC 98)
CY FEB 17-20, 1998
CL PALM SPRINGS, CALIFORNIA
SP NASA, Joint Propuls Lab, Ctr Integrated Space Microsyst; Ballist Missle
   Def Org; NASA, Joint Propuls Lab, Ctr Space Microelectr Technol; NASA,
   Auton & Informat Technol
SN 0302-9743
BN 3-540-65514-X
UT WOS:000084208300011
ER

PT J
AU Childs, Andrew M.
   Maslov, Dmitri
   Nam, Yunseong
   Ross, Neil J.
   Su, Yuan
TI Toward the first quantum simulation with quantum speedup
SO PROCEEDINGS OF THE NATIONAL ACADEMY OF SCIENCES OF THE UNITED STATES OF
   AMERICA
VL 115
IS 38
BP 9456
EP 9461
DI 10.1073/pnas.1801723115
PD SEP 18 2018
PY 2018
RI Childs, Andrew M/B-6329-2009; Su, Yuan/
OI Childs, Andrew M/0000-0002-9903-837X; Su, Yuan/0000-0003-1144-3563
SN 0027-8424
UT WOS:000447224900047
PM 30190433
ER

PT J
AU Childs, Andrew M.
   Kothari, Robin
   Somma, Rolando D.
TI QUANTUM ALGORITHM FOR SYSTEMS OF LINEAR EQUATIONS WITH EXPONENTIALLY
   IMPROVED DEPENDENCE ON PRECISION
SO SIAM JOURNAL ON COMPUTING
VL 46
IS 6
BP 1920
EP 1950
DI 10.1137/16M1087072
PD 2017
PY 2017
RI Childs, Andrew M/B-6329-2009; Kothari, Robin/
OI Childs, Andrew M/0000-0002-9903-837X; Kothari, Robin/0000-0001-6114-943X
SN 0097-5397
EI 1095-7111
UT WOS:000418680200007
ER

PT J
AU Clader, B. D.
   Jacobs, B. C.
   Sprouse, C. R.
TI Preconditioned Quantum Linear System Algorithm
SO PHYSICAL REVIEW LETTERS
VL 110
IS 25
AR 250504
DI 10.1103/PhysRevLett.110.250504
PD JUN 18 2013
PY 2013
SN 0031-9007
UT WOS:000320645800003
PM 23829722
ER

PT J
AU Cong, Iris
   Duan, Luming
TI Quantum discriminant analysis for dimensionality reduction and
   classification
SO NEW JOURNAL OF PHYSICS
VL 18
AR 073011
DI 10.1088/1367-2630/18/7/073011
PD JUL 6 2016
PY 2016
OI Cong, Iris/0000-0001-7706-5927
SN 1367-2630
UT WOS:000381870300002
ER

PT J
AU Duan, Bojia
   Yuan, Jiabin
   Liu, Ying
   Li, Dan
TI Efficient quantum circuit for singular-value thresholding
SO PHYSICAL REVIEW A
VL 98
IS 1
AR 012308
DI 10.1103/PhysRevA.98.012308
PD JUL 10 2018
PY 2018
SN 2469-9926
EI 2469-9934
UT WOS:000438036500004
ER

PT J
AU Duan, Bojia
   Yuan, Jiabin
   Liu, Ying
   Li, Dan
TI Quantum algorithm for support matrix machines
SO PHYSICAL REVIEW A
VL 96
IS 3
AR 032301
DI 10.1103/PhysRevA.96.032301
PD SEP 1 2017
PY 2017
SN 2469-9926
EI 2469-9934
UT WOS:000408821900002
ER

PT J
AU FEYNMAN, RP
TI SIMULATING PHYSICS WITH COMPUTERS
SO INTERNATIONAL JOURNAL OF THEORETICAL PHYSICS
VL 21
IS 6-7
BP 467
EP 488
DI 10.1007/BF02650179
PD 1982
PY 1982
SN 0020-7748
UT WOS:A1982NR25300003
ER

PT J
AU Giovannetti, Vittorio
   Lloyd, Seth
   Maccone, Lorenzo
TI Architectures for a quantum random access memory
SO PHYSICAL REVIEW A
VL 78
IS 5
AR 052310
DI 10.1103/PhysRevA.78.052310
PD NOV 2008
PY 2008
OI GIOVANNETTI, VITTORIO/0000-0002-7636-9002; Maccone,
   Lorenzo/0000-0002-6729-5312
SN 1050-2947
EI 1094-1622
UT WOS:000261215600046
ER

PT J
AU Giovannetti, Vittorio
   Lloyd, Seth
   Maccone, Lorenzo
TI Quantum random access memory
SO PHYSICAL REVIEW LETTERS
VL 100
IS 16
AR 160501
DI 10.1103/PhysRevLett.100.160501
PD APR 25 2008
PY 2008
OI GIOVANNETTI, VITTORIO/0000-0002-7636-9002; Maccone,
   Lorenzo/0000-0002-6729-5312
SN 0031-9007
EI 1079-7114
UT WOS:000255457600007
PM 18518173
ER

PT J
AU Grover, LK
TI Quantum computers can search rapidly by using almost any transformation
SO PHYSICAL REVIEW LETTERS
VL 80
IS 19
BP 4329
EP 4332
DI 10.1103/PhysRevLett.80.4329
PD MAY 11 1998
PY 1998
SN 0031-9007
EI 1079-7114
UT WOS:000073550200055
ER

PT J
AU Grover, LK
TI Quantum mechanics helps in searching for a needle in a haystack
SO PHYSICAL REVIEW LETTERS
VL 79
IS 2
BP 325
EP 328
DI 10.1103/PhysRevLett.79.325
PD JUL 14 1997
PY 1997
SN 0031-9007
UT WOS:A1997XK29300037
ER

PT J
AU Hann, Connor T.
   Zou, Chang-Ling
   Zhang, Yaxing
   Chu, Yiwen
   Schoelkopf, Robert J.
   Girvin, S. M.
   Jiang, Liang
TI Hardware-Efficient Quantum Random Access Memory with Hybrid Quantum
   Acoustic Systems
SO PHYSICAL REVIEW LETTERS
VL 123
IS 25
AR 250501
DI 10.1103/PhysRevLett.123.250501
PD DEC 17 2019
PY 2019
SN 0031-9007
EI 1079-7114
UT WOS:000503050000001
PM 31922763
ER

PT J
AU Harrow, Aram W.
   Hassidim, Avinatan
   Lloyd, Seth
TI Quantum Algorithm for Linear Systems of Equations
SO PHYSICAL REVIEW LETTERS
VL 103
IS 15
AR 150502
DI 10.1103/PhysRevLett.103.150502
PD OCT 9 2009
PY 2009
SN 0031-9007
UT WOS:000270672100002
PM 19905613
ER

PT J
AU Hong, Fang-Yu
   Xiang, Yang
   Zhu, Zhi-Yan
   Jiang, Li-zhen
   Wu, Liang-neng
TI Robust quantum random access memory
SO PHYSICAL REVIEW A
VL 86
IS 1
AR 010306
DI 10.1103/PhysRevA.86.010306
PD JUL 25 2012
PY 2012
SN 1050-2947
EI 1094-1622
UT WOS:000306742100001
ER

PT J
AU Li, Zhaokai
   Liu, Xiaomei
   Xu, Nanyang
   Du, Jiangfeng
TI Experimental Realization of a Quantum Support Vector Machine
SO PHYSICAL REVIEW LETTERS
VL 114
IS 14
AR 140504
DI 10.1103/PhysRevLett.114.140504
PD APR 8 2015
PY 2015
SN 0031-9007
EI 1079-7114
UT WOS:000352350000001
PM 25910101
ER

PT J
AU Liu, Yang
   Zhang, Shengyu
TI Fast quantum algorithms for least squares regression and statistic
   leverage scores
SO THEORETICAL COMPUTER SCIENCE
VL 657
SI SI
BP 38
EP 47
DI 10.1016/j.tcs.2016.05.044
PN A
PD JAN 2 2017
PY 2017
SN 0304-3975
EI 1879-2294
UT WOS:000390971400006
ER

PT J
AU Lloyd, S
TI Universal quantum simulators
SO SCIENCE
VL 273
IS 5278
BP 1073
EP 1078
DI 10.1126/science.273.5278.1073
PD AUG 23 1996
PY 1996
SN 0036-8075
UT WOS:A1996VD42800029
PM 8688088
ER

PT J
AU Lloyd, Seth
   Mohseni, Masoud
   Rebentrost, Patrick
TI Quantum principal component analysis
SO NATURE PHYSICS
VL 10
IS 9
BP 631
EP 633
DI 10.1038/NPHYS3029
PD SEP 2014
PY 2014
SN 1745-2473
EI 1745-2481
UT WOS:000341820700013
ER

PT J
AU Lucas, Andrew
TI Ising formulations of many NP problems
SO FRONTIERS IN PHYSICS
VL 2
AR 5
DI 10.3389/fphy.2014.00005
PD 2014
PY 2014
OI Lucas, Andrew/0000-0003-3098-5683
SN 2296-424X
UT WOS:000215935000005
ER

PT J
AU McClean, Jarrod R.
   Romero, Jonathan
   Babbush, Ryan
   Aspuru-Guzik, Alan
TI The theory of variational hybrid quantum-classical algorithms
SO NEW JOURNAL OF PHYSICS
VL 18
AR 023023
DI 10.1088/1367-2630/18/2/023023
PD FEB 5 2016
PY 2016
SN 1367-2630
UT WOS:000372454900003
ER

PT J
AU Mitarai, Kosuke
   Kitagawa, Masahiro
   Fujii, Keisuke
TI Quantum analog-digital conversion
SO PHYSICAL REVIEW A
VL 99
IS 1
AR 012301
DI 10.1103/PhysRevA.99.012301
PD JAN 2 2019
PY 2019
RI Mitarai, Kosuke/AAM-5123-2020; Mitarai, Kosuke/
OI Mitarai, Kosuke/0000-0002-9056-316X
SN 2469-9926
EI 2469-9934
UT WOS:000454760900001
ER

PT J
AU Pan, Jian
   Cao, Yudong
   Yao, Xiwei
   Li, Zhaokai
   Ju, Chenyong
   Chen, Hongwei
   Peng, Xinhua
   Kais, Sabre
   Du, Jiangfeng
TI Experimental realization of quantum algorithm for solving linear systems
   of equations
SO PHYSICAL REVIEW A
VL 89
IS 2
AR 022313
DI 10.1103/PhysRevA.89.022313
PD FEB 12 2014
PY 2014
RI Peng, Xinhua/H-4535-2014; Kais, Sabre/
OI Peng, Xinhua/0000-0001-5260-2976; Kais, Sabre/0000-0003-0574-5346
SN 1050-2947
EI 1094-1622
UT WOS:000332223300004
ER

PT J
AU Park, Daniel K.
   Petruccione, Francesco
   Rhee, June-Koo Kevin
TI Circuit-Based Quantum Random Access Memory for Classical Data
SO SCIENTIFIC REPORTS
VL 9
AR 3949
DI 10.1038/s41598-019-40439-3
PD MAR 8 2019
PY 2019
OI Park, Daniel Kyungdeock/0000-0002-3177-4143; Petruccione,
   Francesco/0000-0002-8604-0913
SN 2045-2322
UT WOS:000460627700037
PM 30850658
ER

PT J
AU Rebentrost, Patrick
   Bromley, Thomas R.
   Weedbrook, Christian
   Lloyd, Seth
TI Quantum Hopfield neural network
SO PHYSICAL REVIEW A
VL 98
IS 4
AR 042308
DI 10.1103/PhysRevA.98.042308
PD OCT 5 2018
PY 2018
SN 2469-9926
EI 2469-9934
UT WOS:000446551100003
ER

PT J
AU Rebentrost, Patrick
   Mohseni, Masoud
   Lloyd, Seth
TI Quantum Support Vector Machine for Big Data Classification
SO PHYSICAL REVIEW LETTERS
VL 113
IS 13
AR 130503
DI 10.1103/PhysRevLett.113.130503
PD SEP 25 2014
PY 2014
SN 0031-9007
EI 1079-7114
UT WOS:000352859800001
PM 25302877
ER

PT J
AU Schuld, Maria
   Sinayskiy, Ilya
   Petruccione, Francesco
TI Prediction by linear regression on a quantum computer
SO PHYSICAL REVIEW A
VL 94
IS 2
AR 022342
DI 10.1103/PhysRevA.94.022342
PD AUG 30 2016
PY 2016
RI Petruccione, Francesco/E-6068-2010; Sinayskiy, Ilya/N-5892-2013
OI Petruccione, Francesco/0000-0002-8604-0913; Sinayskiy,
   Ilya/0000-0002-3040-0051
SN 2469-9926
EI 2469-9934
UT WOS:000382123400005
ER

PT S
AU Subramanian, Sathyanarayanan
   Kannammal, A.
GP IEEE
TI Real Time Non-Linear Cloud Workload Forecasting using the Holt-Winter
   Model
SO 2019 10TH INTERNATIONAL CONFERENCE ON COMPUTING, COMMUNICATION AND
   NETWORKING TECHNOLOGIES (ICCCNT)
SE International Conference on Computing Communication and Network
   Technologies
PD 2019
PY 2019
CT 10th International Conference on Computing, Communication and Networking
   Technologies (ICCCNT)
CY JUL 06-08, 2019
CL IIT Kanpur, Kanpur, INDIA
HO IIT Kanpur
SN 2162-7665
BN 978-1-5386-5906-9
UT WOS:000525828100037
ER

PT B
AU Ta-Shma, Amnon
GP Assoc Comp Machinery
TI Inverting Well Conditioned Matrices in Quantum Logspace
SO STOC'13: PROCEEDINGS OF THE 2013 ACM SYMPOSIUM ON THEORY OF COMPUTING
BP 881
EP 890
PD 2013
PY 2013
CT 45th Annual ACM Symposium on the Theory of Computing (STOC)
CY JUN 01-04, 2013
CL Palo Alto, CA
SP Assoc Comp Machinery Special Interest Grp Algorithms & Computat Theory;
   Assoc Comp Machinery
OI Ta-Shma, Amnon/0000-0001-8186-3622
BN 978-1-4503-2029-0
UT WOS:000492926700090
ER

PT S
AU Tang, Ewin
BE Charikar, M
   Cohen, E
TI A Quantum-Inspired Classical Algorithm for Recommendation Systems
SO PROCEEDINGS OF THE 51ST ANNUAL ACM SIGACT SYMPOSIUM ON THEORY OF
   COMPUTING (STOC '19)
SE Annual ACM Symposium on Theory of Computing
BP 217
EP 228
DI 10.1145/3313276.3316310
PD 2019
PY 2019
CT 51st Annual ACM SIGACT Symposium on Theory of Computing (STOC)
CY JUN 23-26, 2019
CL Phoenix, AZ
SP Assoc Comp Machinery; ACM Special Interest Grp Algorithms & Computat
   Theory
SN 0737-8017
BN 978-1-4503-6705-9
UT WOS:000523199100019
ER

PT J
AU Wiebe, Nathan
   Braun, Daniel
   Lloyd, Seth
TI Quantum Algorithm for Data Fitting
SO PHYSICAL REVIEW LETTERS
VL 109
IS 5
AR 050505
DI 10.1103/PhysRevLett.109.050505
PD AUG 2 2012
PY 2012
SN 0031-9007
EI 1079-7114
UT WOS:000307065000001
PM 23006156
ER

PT J
AU Wossnig, Leonard
   Zhao, Zhikuan
   Prakash, Anupam
TI Quantum Linear System Algorithm for Dense Matrices
SO PHYSICAL REVIEW LETTERS
VL 120
IS 5
AR 050502
DI 10.1103/PhysRevLett.120.050502
PD JAN 31 2018
PY 2018
SN 0031-9007
EI 1079-7114
UT WOS:000423657500001
PM 29481180
ER

PT J
AU Yu, Chao-Hua
   Gao, Fei
   Liu, Chenghuan
   Du Huynh
   Reynolds, Mark
   Wang, Jingbo
TI Quantum algorithm for visual tracking
SO PHYSICAL REVIEW A
VL 99
IS 2
AR 022301
DI 10.1103/PhysRevA.99.022301
PD FEB 1 2019
PY 2019
OI Wang, Jingbo/0000-0001-7544-0084; Reynolds, Mark/0000-0002-5415-0544;
   Huynh, Du/0000-0003-3080-9655
SN 2469-9926
EI 2469-9934
UT WOS:000457691800002
ER

EF

==> Bibtex/Haimo.txt <==
@article{10.2307/2027811,
 ISSN = {00361445},
 URL = {http://www.jstor.org/stable/2027811},
 author = {Frank M. Cholewinski and Deborah Tepper Haimo},
 journal = {SIAM Review},
 number = {1},
 pages = {67--80},
 publisher = {Society for Industrial and Applied Mathematics},
 title = {Classical Analysis and the Generalized Heat Equation},
 volume = {10},
 year = {1968}
}



==> Bibtex/widder_appell_trans.txt <==
@article{10.2307/1993650,
 ISSN = {00029947},
 URL = {http://www.jstor.org/stable/1993650},
 author = {D. V. Widder},
 journal = {Transactions of the American Mathematical Society},
 number = {1},
 pages = {121--134},
 publisher = {American Mathematical Society},
 title = {The Role of the Appell Transformation in the Theory of Heat Conduction},
 volume = {109},
 year = {1963}
}


